Advancing BDD Software Testing: Dynamic Scenario Re-Usability And Step Auto-Complete For Cucumber Framework

This paper presents and implements the re-usability of scenarios within scenarios for behavior-driven development (BDD) Gherkin test scripts in the Cucumber Java framework. Though the focus of the presented work is on scenario re-usability through an implementation within the Cucumber BDD Java framework, the paper also dives a little into the limitations of Cucumber single-threaded scenario execution model. This implementation increases the modularity and efficiency of the test suite. The paper also discusses VSCode step definition auto-completion integration, simplifying the test script writing process. This functionality is handy to Quality Assurance(QA) test writers, allowing instant access to relevant step definitions. In addition, the use of these methods in a popular continuous integration and delivery platform Jenkins as a Maven Java project is discussed. This integration with Jenkins, facilitates for more efficient test automation for continuous deployment scenarios. Empirical research and practical applications reveal significant improvements in the speed and efficiency of test writing, which is especially valuable for large and complex software projects. Integrating these methods into traditional sequential BDD practices paves the way towards more effective, efficient, and sustainable test automation strategies.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

